On the Effect of Dropping Layers of Pre-trained Transformer Models

Transformer-based NLP models are trained using hundreds of millions or even billions of parameters, limiting their applicability in computationally constrained environments. While the number of parameters generally correlates with performance, it is not clear whether the entire network is required for a downstream task. Motivated by the recent work on pruning and distilling pre-trained models, we explore strategies to drop layers in pre-trained models, and observe the effect of pruning on downstream GLUE tasks. We were able to prune BERT, RoBERTa and XLNet models up to 40%, while maintaining up to 98% of their original performance. Additionally we show that our pruned models are on par with those built using knowledge distillation, both in terms of size and performance. Our experiments yield interesting observations such as, (i) the lower layers are most critical to maintain downstream task performance, (ii) some tasks such as paraphrase detection and sentence similarity are more robust to the dropping of layers, and (iii) models trained using a different objective function exhibit different learning patterns and w.r.t the layer dropping.

==> summary-bert-base-uncased.txt <==
bert-base-uncased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1              [-1, 10, 768]      23,440,896
         Embedding-2              [-1, 10, 768]         393,216
         Embedding-3              [-1, 10, 768]           1,536
         LayerNorm-4              [-1, 10, 768]           1,536
           Dropout-5              [-1, 10, 768]               0
    BertEmbeddings-6              [-1, 10, 768]               0
---------------------------------------------------------------
                                                     23,837,184
---------------------------------------------------------------
            Linear-7              [-1, 10, 768]         590,592
            Linear-8              [-1, 10, 768]         590,592
            Linear-9              [-1, 10, 768]         590,592
          Dropout-10           [-1, 12, 10, 10]               0
BertSelfAttention-11            [[-1, 10, 768]]               0
           Linear-12              [-1, 10, 768]         590,592
          Dropout-13              [-1, 10, 768]               0
        LayerNorm-14              [-1, 10, 768]           1,536
   BertSelfOutput-15              [-1, 10, 768]               0
    BertAttention-16            [[-1, 10, 768]]               0
           Linear-17             [-1, 10, 3072]       2,362,368
 BertIntermediate-18             [-1, 10, 3072]               0
           Linear-19              [-1, 10, 768]       2,360,064
          Dropout-20              [-1, 10, 768]               0
        LayerNorm-21              [-1, 10, 768]           1,536
       BertOutput-22              [-1, 10, 768]               0
        BertLayer-23            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-24              [-1, 10, 768]         590,592
           Linear-25              [-1, 10, 768]         590,592
           Linear-26              [-1, 10, 768]         590,592
          Dropout-27           [-1, 12, 10, 10]               0
BertSelfAttention-28            [[-1, 10, 768]]               0
           Linear-29              [-1, 10, 768]         590,592
          Dropout-30              [-1, 10, 768]               0
        LayerNorm-31              [-1, 10, 768]           1,536
   BertSelfOutput-32              [-1, 10, 768]               0
    BertAttention-33            [[-1, 10, 768]]               0
           Linear-34             [-1, 10, 3072]       2,362,368
 BertIntermediate-35             [-1, 10, 3072]               0
           Linear-36              [-1, 10, 768]       2,360,064
          Dropout-37              [-1, 10, 768]               0
        LayerNorm-38              [-1, 10, 768]           1,536
       BertOutput-39              [-1, 10, 768]               0
        BertLayer-40            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-41              [-1, 10, 768]         590,592
           Linear-42              [-1, 10, 768]         590,592
           Linear-43              [-1, 10, 768]         590,592
          Dropout-44           [-1, 12, 10, 10]               0
BertSelfAttention-45            [[-1, 10, 768]]               0
           Linear-46              [-1, 10, 768]         590,592
          Dropout-47              [-1, 10, 768]               0
        LayerNorm-48              [-1, 10, 768]           1,536
   BertSelfOutput-49              [-1, 10, 768]               0
    BertAttention-50            [[-1, 10, 768]]               0
           Linear-51             [-1, 10, 3072]       2,362,368
 BertIntermediate-52             [-1, 10, 3072]               0
           Linear-53              [-1, 10, 768]       2,360,064
          Dropout-54              [-1, 10, 768]               0
        LayerNorm-55              [-1, 10, 768]           1,536
       BertOutput-56              [-1, 10, 768]               0
        BertLayer-57            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-58              [-1, 10, 768]         590,592
           Linear-59              [-1, 10, 768]         590,592
           Linear-60              [-1, 10, 768]         590,592
          Dropout-61           [-1, 12, 10, 10]               0
BertSelfAttention-62            [[-1, 10, 768]]               0
           Linear-63              [-1, 10, 768]         590,592
          Dropout-64              [-1, 10, 768]               0
        LayerNorm-65              [-1, 10, 768]           1,536
   BertSelfOutput-66              [-1, 10, 768]               0
    BertAttention-67            [[-1, 10, 768]]               0
           Linear-68             [-1, 10, 3072]       2,362,368
 BertIntermediate-69             [-1, 10, 3072]               0
           Linear-70              [-1, 10, 768]       2,360,064
          Dropout-71              [-1, 10, 768]               0
        LayerNorm-72              [-1, 10, 768]           1,536
       BertOutput-73              [-1, 10, 768]               0
        BertLayer-74            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-75              [-1, 10, 768]         590,592
           Linear-76              [-1, 10, 768]         590,592
           Linear-77              [-1, 10, 768]         590,592
          Dropout-78           [-1, 12, 10, 10]               0
BertSelfAttention-79            [[-1, 10, 768]]               0
           Linear-80              [-1, 10, 768]         590,592
          Dropout-81              [-1, 10, 768]               0
        LayerNorm-82              [-1, 10, 768]           1,536
   BertSelfOutput-83              [-1, 10, 768]               0
    BertAttention-84            [[-1, 10, 768]]               0
           Linear-85             [-1, 10, 3072]       2,362,368
 BertIntermediate-86             [-1, 10, 3072]               0
           Linear-87              [-1, 10, 768]       2,360,064
          Dropout-88              [-1, 10, 768]               0
        LayerNorm-89              [-1, 10, 768]           1,536
       BertOutput-90              [-1, 10, 768]               0
        BertLayer-91            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
           Linear-92              [-1, 10, 768]         590,592
           Linear-93              [-1, 10, 768]         590,592
           Linear-94              [-1, 10, 768]         590,592
          Dropout-95           [-1, 12, 10, 10]               0
BertSelfAttention-96            [[-1, 10, 768]]               0
           Linear-97              [-1, 10, 768]         590,592
          Dropout-98              [-1, 10, 768]               0
        LayerNorm-99              [-1, 10, 768]           1,536
  BertSelfOutput-100              [-1, 10, 768]               0
   BertAttention-101            [[-1, 10, 768]]               0
          Linear-102             [-1, 10, 3072]       2,362,368
BertIntermediate-103             [-1, 10, 3072]               0
          Linear-104              [-1, 10, 768]       2,360,064
         Dropout-105              [-1, 10, 768]               0
       LayerNorm-106              [-1, 10, 768]           1,536
      BertOutput-107              [-1, 10, 768]               0
       BertLayer-108            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-109              [-1, 10, 768]         590,592
          Linear-110              [-1, 10, 768]         590,592
          Linear-111              [-1, 10, 768]         590,592
         Dropout-112           [-1, 12, 10, 10]               0
BertSelfAttention-113            [[-1, 10, 768]]               0
          Linear-114              [-1, 10, 768]         590,592
         Dropout-115              [-1, 10, 768]               0
       LayerNorm-116              [-1, 10, 768]           1,536
  BertSelfOutput-117              [-1, 10, 768]               0
   BertAttention-118            [[-1, 10, 768]]               0
          Linear-119             [-1, 10, 3072]       2,362,368
BertIntermediate-120             [-1, 10, 3072]               0
          Linear-121              [-1, 10, 768]       2,360,064
         Dropout-122              [-1, 10, 768]               0
       LayerNorm-123              [-1, 10, 768]           1,536
      BertOutput-124              [-1, 10, 768]               0
       BertLayer-125            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-126              [-1, 10, 768]         590,592
          Linear-127              [-1, 10, 768]         590,592
          Linear-128              [-1, 10, 768]         590,592
         Dropout-129           [-1, 12, 10, 10]               0
BertSelfAttention-130            [[-1, 10, 768]]               0
          Linear-131              [-1, 10, 768]         590,592
         Dropout-132              [-1, 10, 768]               0
       LayerNorm-133              [-1, 10, 768]           1,536
  BertSelfOutput-134              [-1, 10, 768]               0
   BertAttention-135            [[-1, 10, 768]]               0
          Linear-136             [-1, 10, 3072]       2,362,368
BertIntermediate-137             [-1, 10, 3072]               0
          Linear-138              [-1, 10, 768]       2,360,064
         Dropout-139              [-1, 10, 768]               0
       LayerNorm-140              [-1, 10, 768]           1,536
      BertOutput-141              [-1, 10, 768]               0
       BertLayer-142            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-143              [-1, 10, 768]         590,592
          Linear-144              [-1, 10, 768]         590,592
          Linear-145              [-1, 10, 768]         590,592
         Dropout-146           [-1, 12, 10, 10]               0
BertSelfAttention-147            [[-1, 10, 768]]               0
          Linear-148              [-1, 10, 768]         590,592
         Dropout-149              [-1, 10, 768]               0
       LayerNorm-150              [-1, 10, 768]           1,536
  BertSelfOutput-151              [-1, 10, 768]               0
   BertAttention-152            [[-1, 10, 768]]               0
          Linear-153             [-1, 10, 3072]       2,362,368
BertIntermediate-154             [-1, 10, 3072]               0
          Linear-155              [-1, 10, 768]       2,360,064
         Dropout-156              [-1, 10, 768]               0
       LayerNorm-157              [-1, 10, 768]           1,536
      BertOutput-158              [-1, 10, 768]               0
       BertLayer-159            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-160              [-1, 10, 768]         590,592
          Linear-161              [-1, 10, 768]         590,592
          Linear-162              [-1, 10, 768]         590,592
         Dropout-163           [-1, 12, 10, 10]               0
BertSelfAttention-164            [[-1, 10, 768]]               0
          Linear-165              [-1, 10, 768]         590,592
         Dropout-166              [-1, 10, 768]               0
       LayerNorm-167              [-1, 10, 768]           1,536
  BertSelfOutput-168              [-1, 10, 768]               0
   BertAttention-169            [[-1, 10, 768]]               0
          Linear-170             [-1, 10, 3072]       2,362,368
BertIntermediate-171             [-1, 10, 3072]               0
          Linear-172              [-1, 10, 768]       2,360,064
         Dropout-173              [-1, 10, 768]               0
       LayerNorm-174              [-1, 10, 768]           1,536
      BertOutput-175              [-1, 10, 768]               0
       BertLayer-176            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-177              [-1, 10, 768]         590,592
          Linear-178              [-1, 10, 768]         590,592
          Linear-179              [-1, 10, 768]         590,592
         Dropout-180           [-1, 12, 10, 10]               0
BertSelfAttention-181            [[-1, 10, 768]]               0
          Linear-182              [-1, 10, 768]         590,592
         Dropout-183              [-1, 10, 768]               0
       LayerNorm-184              [-1, 10, 768]           1,536
  BertSelfOutput-185              [-1, 10, 768]               0
   BertAttention-186            [[-1, 10, 768]]               0
          Linear-187             [-1, 10, 3072]       2,362,368
BertIntermediate-188             [-1, 10, 3072]               0
          Linear-189              [-1, 10, 768]       2,360,064
         Dropout-190              [-1, 10, 768]               0
       LayerNorm-191              [-1, 10, 768]           1,536
      BertOutput-192              [-1, 10, 768]               0
       BertLayer-193            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
          Linear-194              [-1, 10, 768]         590,592
          Linear-195              [-1, 10, 768]         590,592
          Linear-196              [-1, 10, 768]         590,592
         Dropout-197           [-1, 12, 10, 10]               0
BertSelfAttention-198            [[-1, 10, 768]]               0
          Linear-199              [-1, 10, 768]         590,592
         Dropout-200              [-1, 10, 768]               0
       LayerNorm-201              [-1, 10, 768]           1,536
  BertSelfOutput-202              [-1, 10, 768]               0
   BertAttention-203            [[-1, 10, 768]]               0
          Linear-204             [-1, 10, 3072]       2,362,368
BertIntermediate-205             [-1, 10, 3072]               0
          Linear-206              [-1, 10, 768]       2,360,064
         Dropout-207              [-1, 10, 768]               0
       LayerNorm-208              [-1, 10, 768]           1,536
      BertOutput-209              [-1, 10, 768]               0
       BertLayer-210            [[-1, 10, 768]]               0
---------------------------------------------------------------
                                                      7,087,872
---------------------------------------------------------------
Total                                               108,891,648
===============================================================

==> summary-bert-large-uncased.txt <==
bert-large-uncased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1              [-1, 5, 1024]      31,254,528
         Embedding-2              [-1, 5, 1024]         524,288
         Embedding-3              [-1, 5, 1024]           2,048
         LayerNorm-4              [-1, 5, 1024]           2,048
           Dropout-5              [-1, 5, 1024]               0
    BertEmbeddings-6              [-1, 5, 1024]               0
---------------------------------------------------------------
                                                     31,782,912
---------------------------------------------------------------
            Linear-7              [-1, 5, 1024]       1,049,600
            Linear-8              [-1, 5, 1024]       1,049,600
            Linear-9              [-1, 5, 1024]       1,049,600
          Dropout-10             [-1, 16, 5, 5]               0
BertSelfAttention-11            [[-1, 5, 1024]]               0
           Linear-12              [-1, 5, 1024]       1,049,600
          Dropout-13              [-1, 5, 1024]               0
        LayerNorm-14              [-1, 5, 1024]           2,048
   BertSelfOutput-15              [-1, 5, 1024]               0
    BertAttention-16            [[-1, 5, 1024]]               0
           Linear-17              [-1, 5, 4096]       4,198,400
 BertIntermediate-18              [-1, 5, 4096]               0
           Linear-19              [-1, 5, 1024]       4,195,328
          Dropout-20              [-1, 5, 1024]               0
        LayerNorm-21              [-1, 5, 1024]           2,048
       BertOutput-22              [-1, 5, 1024]               0
        BertLayer-23            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-24              [-1, 5, 1024]       1,049,600
           Linear-25              [-1, 5, 1024]       1,049,600
           Linear-26              [-1, 5, 1024]       1,049,600
          Dropout-27             [-1, 16, 5, 5]               0
BertSelfAttention-28            [[-1, 5, 1024]]               0
           Linear-29              [-1, 5, 1024]       1,049,600
          Dropout-30              [-1, 5, 1024]               0
        LayerNorm-31              [-1, 5, 1024]           2,048
   BertSelfOutput-32              [-1, 5, 1024]               0
    BertAttention-33            [[-1, 5, 1024]]               0
           Linear-34              [-1, 5, 4096]       4,198,400
 BertIntermediate-35              [-1, 5, 4096]               0
           Linear-36              [-1, 5, 1024]       4,195,328
          Dropout-37              [-1, 5, 1024]               0
        LayerNorm-38              [-1, 5, 1024]           2,048
       BertOutput-39              [-1, 5, 1024]               0
        BertLayer-40            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-41              [-1, 5, 1024]       1,049,600
           Linear-42              [-1, 5, 1024]       1,049,600
           Linear-43              [-1, 5, 1024]       1,049,600
          Dropout-44             [-1, 16, 5, 5]               0
BertSelfAttention-45            [[-1, 5, 1024]]               0
           Linear-46              [-1, 5, 1024]       1,049,600
          Dropout-47              [-1, 5, 1024]               0
        LayerNorm-48              [-1, 5, 1024]           2,048
   BertSelfOutput-49              [-1, 5, 1024]               0
    BertAttention-50            [[-1, 5, 1024]]               0
           Linear-51              [-1, 5, 4096]       4,198,400
 BertIntermediate-52              [-1, 5, 4096]               0
           Linear-53              [-1, 5, 1024]       4,195,328
          Dropout-54              [-1, 5, 1024]               0
        LayerNorm-55              [-1, 5, 1024]           2,048
       BertOutput-56              [-1, 5, 1024]               0
        BertLayer-57            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-58              [-1, 5, 1024]       1,049,600
           Linear-59              [-1, 5, 1024]       1,049,600
           Linear-60              [-1, 5, 1024]       1,049,600
          Dropout-61             [-1, 16, 5, 5]               0
BertSelfAttention-62            [[-1, 5, 1024]]               0
           Linear-63              [-1, 5, 1024]       1,049,600
          Dropout-64              [-1, 5, 1024]               0
        LayerNorm-65              [-1, 5, 1024]           2,048
   BertSelfOutput-66              [-1, 5, 1024]               0
    BertAttention-67            [[-1, 5, 1024]]               0
           Linear-68              [-1, 5, 4096]       4,198,400
 BertIntermediate-69              [-1, 5, 4096]               0
           Linear-70              [-1, 5, 1024]       4,195,328
          Dropout-71              [-1, 5, 1024]               0
        LayerNorm-72              [-1, 5, 1024]           2,048
       BertOutput-73              [-1, 5, 1024]               0
        BertLayer-74            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-75              [-1, 5, 1024]       1,049,600
           Linear-76              [-1, 5, 1024]       1,049,600
           Linear-77              [-1, 5, 1024]       1,049,600
          Dropout-78             [-1, 16, 5, 5]               0
BertSelfAttention-79            [[-1, 5, 1024]]               0
           Linear-80              [-1, 5, 1024]       1,049,600
          Dropout-81              [-1, 5, 1024]               0
        LayerNorm-82              [-1, 5, 1024]           2,048
   BertSelfOutput-83              [-1, 5, 1024]               0
    BertAttention-84            [[-1, 5, 1024]]               0
           Linear-85              [-1, 5, 4096]       4,198,400
 BertIntermediate-86              [-1, 5, 4096]               0
           Linear-87              [-1, 5, 1024]       4,195,328
          Dropout-88              [-1, 5, 1024]               0
        LayerNorm-89              [-1, 5, 1024]           2,048
       BertOutput-90              [-1, 5, 1024]               0
        BertLayer-91            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
           Linear-92              [-1, 5, 1024]       1,049,600
           Linear-93              [-1, 5, 1024]       1,049,600
           Linear-94              [-1, 5, 1024]       1,049,600
          Dropout-95             [-1, 16, 5, 5]               0
BertSelfAttention-96            [[-1, 5, 1024]]               0
           Linear-97              [-1, 5, 1024]       1,049,600
          Dropout-98              [-1, 5, 1024]               0
        LayerNorm-99              [-1, 5, 1024]           2,048
  BertSelfOutput-100              [-1, 5, 1024]               0
   BertAttention-101            [[-1, 5, 1024]]               0
          Linear-102              [-1, 5, 4096]       4,198,400
BertIntermediate-103              [-1, 5, 4096]               0
          Linear-104              [-1, 5, 1024]       4,195,328
         Dropout-105              [-1, 5, 1024]               0
       LayerNorm-106              [-1, 5, 1024]           2,048
      BertOutput-107              [-1, 5, 1024]               0
       BertLayer-108            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-109              [-1, 5, 1024]       1,049,600
          Linear-110              [-1, 5, 1024]       1,049,600
          Linear-111              [-1, 5, 1024]       1,049,600
         Dropout-112             [-1, 16, 5, 5]               0
BertSelfAttention-113            [[-1, 5, 1024]]               0
          Linear-114              [-1, 5, 1024]       1,049,600
         Dropout-115              [-1, 5, 1024]               0
       LayerNorm-116              [-1, 5, 1024]           2,048
  BertSelfOutput-117              [-1, 5, 1024]               0
   BertAttention-118            [[-1, 5, 1024]]               0
          Linear-119              [-1, 5, 4096]       4,198,400
BertIntermediate-120              [-1, 5, 4096]               0
          Linear-121              [-1, 5, 1024]       4,195,328
         Dropout-122              [-1, 5, 1024]               0
       LayerNorm-123              [-1, 5, 1024]           2,048
      BertOutput-124              [-1, 5, 1024]               0
       BertLayer-125            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-126              [-1, 5, 1024]       1,049,600
          Linear-127              [-1, 5, 1024]       1,049,600
          Linear-128              [-1, 5, 1024]       1,049,600
         Dropout-129             [-1, 16, 5, 5]               0
BertSelfAttention-130            [[-1, 5, 1024]]               0
          Linear-131              [-1, 5, 1024]       1,049,600
         Dropout-132              [-1, 5, 1024]               0
       LayerNorm-133              [-1, 5, 1024]           2,048
  BertSelfOutput-134              [-1, 5, 1024]               0
   BertAttention-135            [[-1, 5, 1024]]               0
          Linear-136              [-1, 5, 4096]       4,198,400
BertIntermediate-137              [-1, 5, 4096]               0
          Linear-138              [-1, 5, 1024]       4,195,328
         Dropout-139              [-1, 5, 1024]               0
       LayerNorm-140              [-1, 5, 1024]           2,048
      BertOutput-141              [-1, 5, 1024]               0
       BertLayer-142            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-143              [-1, 5, 1024]       1,049,600
          Linear-144              [-1, 5, 1024]       1,049,600
          Linear-145              [-1, 5, 1024]       1,049,600
         Dropout-146             [-1, 16, 5, 5]               0
BertSelfAttention-147            [[-1, 5, 1024]]               0
          Linear-148              [-1, 5, 1024]       1,049,600
         Dropout-149              [-1, 5, 1024]               0
       LayerNorm-150              [-1, 5, 1024]           2,048
  BertSelfOutput-151              [-1, 5, 1024]               0
   BertAttention-152            [[-1, 5, 1024]]               0
          Linear-153              [-1, 5, 4096]       4,198,400
BertIntermediate-154              [-1, 5, 4096]               0
          Linear-155              [-1, 5, 1024]       4,195,328
         Dropout-156              [-1, 5, 1024]               0
       LayerNorm-157              [-1, 5, 1024]           2,048
      BertOutput-158              [-1, 5, 1024]               0
       BertLayer-159            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-160              [-1, 5, 1024]       1,049,600
          Linear-161              [-1, 5, 1024]       1,049,600
          Linear-162              [-1, 5, 1024]       1,049,600
         Dropout-163             [-1, 16, 5, 5]               0
BertSelfAttention-164            [[-1, 5, 1024]]               0
          Linear-165              [-1, 5, 1024]       1,049,600
         Dropout-166              [-1, 5, 1024]               0
       LayerNorm-167              [-1, 5, 1024]           2,048
  BertSelfOutput-168              [-1, 5, 1024]               0
   BertAttention-169            [[-1, 5, 1024]]               0
          Linear-170              [-1, 5, 4096]       4,198,400
BertIntermediate-171              [-1, 5, 4096]               0
          Linear-172              [-1, 5, 1024]       4,195,328
         Dropout-173              [-1, 5, 1024]               0
       LayerNorm-174              [-1, 5, 1024]           2,048
      BertOutput-175              [-1, 5, 1024]               0
       BertLayer-176            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-177              [-1, 5, 1024]       1,049,600
          Linear-178              [-1, 5, 1024]       1,049,600
          Linear-179              [-1, 5, 1024]       1,049,600
         Dropout-180             [-1, 16, 5, 5]               0
BertSelfAttention-181            [[-1, 5, 1024]]               0
          Linear-182              [-1, 5, 1024]       1,049,600
         Dropout-183              [-1, 5, 1024]               0
       LayerNorm-184              [-1, 5, 1024]           2,048
  BertSelfOutput-185              [-1, 5, 1024]               0
   BertAttention-186            [[-1, 5, 1024]]               0
          Linear-187              [-1, 5, 4096]       4,198,400
BertIntermediate-188              [-1, 5, 4096]               0
          Linear-189              [-1, 5, 1024]       4,195,328
         Dropout-190              [-1, 5, 1024]               0
       LayerNorm-191              [-1, 5, 1024]           2,048
      BertOutput-192              [-1, 5, 1024]               0
       BertLayer-193            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-194              [-1, 5, 1024]       1,049,600
          Linear-195              [-1, 5, 1024]       1,049,600
          Linear-196              [-1, 5, 1024]       1,049,600
         Dropout-197             [-1, 16, 5, 5]               0
BertSelfAttention-198            [[-1, 5, 1024]]               0
          Linear-199              [-1, 5, 1024]       1,049,600
         Dropout-200              [-1, 5, 1024]               0
       LayerNorm-201              [-1, 5, 1024]           2,048
  BertSelfOutput-202              [-1, 5, 1024]               0
   BertAttention-203            [[-1, 5, 1024]]               0
          Linear-204              [-1, 5, 4096]       4,198,400
BertIntermediate-205              [-1, 5, 4096]               0
          Linear-206              [-1, 5, 1024]       4,195,328
         Dropout-207              [-1, 5, 1024]               0
       LayerNorm-208              [-1, 5, 1024]           2,048
      BertOutput-209              [-1, 5, 1024]               0
       BertLayer-210            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-211              [-1, 5, 1024]       1,049,600
          Linear-212              [-1, 5, 1024]       1,049,600
          Linear-213              [-1, 5, 1024]       1,049,600
         Dropout-214             [-1, 16, 5, 5]               0
BertSelfAttention-215            [[-1, 5, 1024]]               0
          Linear-216              [-1, 5, 1024]       1,049,600
         Dropout-217              [-1, 5, 1024]               0
       LayerNorm-218              [-1, 5, 1024]           2,048
  BertSelfOutput-219              [-1, 5, 1024]               0
   BertAttention-220            [[-1, 5, 1024]]               0
          Linear-221              [-1, 5, 4096]       4,198,400
BertIntermediate-222              [-1, 5, 4096]               0
          Linear-223              [-1, 5, 1024]       4,195,328
         Dropout-224              [-1, 5, 1024]               0
       LayerNorm-225              [-1, 5, 1024]           2,048
      BertOutput-226              [-1, 5, 1024]               0
       BertLayer-227            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-228              [-1, 5, 1024]       1,049,600
          Linear-229              [-1, 5, 1024]       1,049,600
          Linear-230              [-1, 5, 1024]       1,049,600
         Dropout-231             [-1, 16, 5, 5]               0
BertSelfAttention-232            [[-1, 5, 1024]]               0
          Linear-233              [-1, 5, 1024]       1,049,600
         Dropout-234              [-1, 5, 1024]               0
       LayerNorm-235              [-1, 5, 1024]           2,048
  BertSelfOutput-236              [-1, 5, 1024]               0
   BertAttention-237            [[-1, 5, 1024]]               0
          Linear-238              [-1, 5, 4096]       4,198,400
BertIntermediate-239              [-1, 5, 4096]               0
          Linear-240              [-1, 5, 1024]       4,195,328
         Dropout-241              [-1, 5, 1024]               0
       LayerNorm-242              [-1, 5, 1024]           2,048
      BertOutput-243              [-1, 5, 1024]               0
       BertLayer-244            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-245              [-1, 5, 1024]       1,049,600
          Linear-246              [-1, 5, 1024]       1,049,600
          Linear-247              [-1, 5, 1024]       1,049,600
         Dropout-248             [-1, 16, 5, 5]               0
BertSelfAttention-249            [[-1, 5, 1024]]               0
          Linear-250              [-1, 5, 1024]       1,049,600
         Dropout-251              [-1, 5, 1024]               0
       LayerNorm-252              [-1, 5, 1024]           2,048
  BertSelfOutput-253              [-1, 5, 1024]               0
   BertAttention-254            [[-1, 5, 1024]]               0
          Linear-255              [-1, 5, 4096]       4,198,400
BertIntermediate-256              [-1, 5, 4096]               0
          Linear-257              [-1, 5, 1024]       4,195,328
         Dropout-258              [-1, 5, 1024]               0
       LayerNorm-259              [-1, 5, 1024]           2,048
      BertOutput-260              [-1, 5, 1024]               0
       BertLayer-261            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-262              [-1, 5, 1024]       1,049,600
          Linear-263              [-1, 5, 1024]       1,049,600
          Linear-264              [-1, 5, 1024]       1,049,600
         Dropout-265             [-1, 16, 5, 5]               0
BertSelfAttention-266            [[-1, 5, 1024]]               0
          Linear-267              [-1, 5, 1024]       1,049,600
         Dropout-268              [-1, 5, 1024]               0
       LayerNorm-269              [-1, 5, 1024]           2,048
  BertSelfOutput-270              [-1, 5, 1024]               0
   BertAttention-271            [[-1, 5, 1024]]               0
          Linear-272              [-1, 5, 4096]       4,198,400
BertIntermediate-273              [-1, 5, 4096]               0
          Linear-274              [-1, 5, 1024]       4,195,328
         Dropout-275              [-1, 5, 1024]               0
       LayerNorm-276              [-1, 5, 1024]           2,048
      BertOutput-277              [-1, 5, 1024]               0
       BertLayer-278            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-279              [-1, 5, 1024]       1,049,600
          Linear-280              [-1, 5, 1024]       1,049,600
          Linear-281              [-1, 5, 1024]       1,049,600
         Dropout-282             [-1, 16, 5, 5]               0
BertSelfAttention-283            [[-1, 5, 1024]]               0
          Linear-284              [-1, 5, 1024]       1,049,600
         Dropout-285              [-1, 5, 1024]               0
       LayerNorm-286              [-1, 5, 1024]           2,048
  BertSelfOutput-287              [-1, 5, 1024]               0
   BertAttention-288            [[-1, 5, 1024]]               0
          Linear-289              [-1, 5, 4096]       4,198,400
BertIntermediate-290              [-1, 5, 4096]               0
          Linear-291              [-1, 5, 1024]       4,195,328
         Dropout-292              [-1, 5, 1024]               0
       LayerNorm-293              [-1, 5, 1024]           2,048
      BertOutput-294              [-1, 5, 1024]               0
       BertLayer-295            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-296              [-1, 5, 1024]       1,049,600
          Linear-297              [-1, 5, 1024]       1,049,600
          Linear-298              [-1, 5, 1024]       1,049,600
         Dropout-299             [-1, 16, 5, 5]               0
BertSelfAttention-300            [[-1, 5, 1024]]               0
          Linear-301              [-1, 5, 1024]       1,049,600
         Dropout-302              [-1, 5, 1024]               0
       LayerNorm-303              [-1, 5, 1024]           2,048
  BertSelfOutput-304              [-1, 5, 1024]               0
   BertAttention-305            [[-1, 5, 1024]]               0
          Linear-306              [-1, 5, 4096]       4,198,400
BertIntermediate-307              [-1, 5, 4096]               0
          Linear-308              [-1, 5, 1024]       4,195,328
         Dropout-309              [-1, 5, 1024]               0
       LayerNorm-310              [-1, 5, 1024]           2,048
      BertOutput-311              [-1, 5, 1024]               0
       BertLayer-312            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-313              [-1, 5, 1024]       1,049,600
          Linear-314              [-1, 5, 1024]       1,049,600
          Linear-315              [-1, 5, 1024]       1,049,600
         Dropout-316             [-1, 16, 5, 5]               0
BertSelfAttention-317            [[-1, 5, 1024]]               0
          Linear-318              [-1, 5, 1024]       1,049,600
         Dropout-319              [-1, 5, 1024]               0
       LayerNorm-320              [-1, 5, 1024]           2,048
  BertSelfOutput-321              [-1, 5, 1024]               0
   BertAttention-322            [[-1, 5, 1024]]               0
          Linear-323              [-1, 5, 4096]       4,198,400
BertIntermediate-324              [-1, 5, 4096]               0
          Linear-325              [-1, 5, 1024]       4,195,328
         Dropout-326              [-1, 5, 1024]               0
       LayerNorm-327              [-1, 5, 1024]           2,048
      BertOutput-328              [-1, 5, 1024]               0
       BertLayer-329            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-330              [-1, 5, 1024]       1,049,600
          Linear-331              [-1, 5, 1024]       1,049,600
          Linear-332              [-1, 5, 1024]       1,049,600
         Dropout-333             [-1, 16, 5, 5]               0
BertSelfAttention-334            [[-1, 5, 1024]]               0
          Linear-335              [-1, 5, 1024]       1,049,600
         Dropout-336              [-1, 5, 1024]               0
       LayerNorm-337              [-1, 5, 1024]           2,048
  BertSelfOutput-338              [-1, 5, 1024]               0
   BertAttention-339            [[-1, 5, 1024]]               0
          Linear-340              [-1, 5, 4096]       4,198,400
BertIntermediate-341              [-1, 5, 4096]               0
          Linear-342              [-1, 5, 1024]       4,195,328
         Dropout-343              [-1, 5, 1024]               0
       LayerNorm-344              [-1, 5, 1024]           2,048
      BertOutput-345              [-1, 5, 1024]               0
       BertLayer-346            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-347              [-1, 5, 1024]       1,049,600
          Linear-348              [-1, 5, 1024]       1,049,600
          Linear-349              [-1, 5, 1024]       1,049,600
         Dropout-350             [-1, 16, 5, 5]               0
BertSelfAttention-351            [[-1, 5, 1024]]               0
          Linear-352              [-1, 5, 1024]       1,049,600
         Dropout-353              [-1, 5, 1024]               0
       LayerNorm-354              [-1, 5, 1024]           2,048
  BertSelfOutput-355              [-1, 5, 1024]               0
   BertAttention-356            [[-1, 5, 1024]]               0
          Linear-357              [-1, 5, 4096]       4,198,400
BertIntermediate-358              [-1, 5, 4096]               0
          Linear-359              [-1, 5, 1024]       4,195,328
         Dropout-360              [-1, 5, 1024]               0
       LayerNorm-361              [-1, 5, 1024]           2,048
      BertOutput-362              [-1, 5, 1024]               0
       BertLayer-363            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-364              [-1, 5, 1024]       1,049,600
          Linear-365              [-1, 5, 1024]       1,049,600
          Linear-366              [-1, 5, 1024]       1,049,600
         Dropout-367             [-1, 16, 5, 5]               0
BertSelfAttention-368            [[-1, 5, 1024]]               0
          Linear-369              [-1, 5, 1024]       1,049,600
         Dropout-370              [-1, 5, 1024]               0
       LayerNorm-371              [-1, 5, 1024]           2,048
  BertSelfOutput-372              [-1, 5, 1024]               0
   BertAttention-373            [[-1, 5, 1024]]               0
          Linear-374              [-1, 5, 4096]       4,198,400
BertIntermediate-375              [-1, 5, 4096]               0
          Linear-376              [-1, 5, 1024]       4,195,328
         Dropout-377              [-1, 5, 1024]               0
       LayerNorm-378              [-1, 5, 1024]           2,048
      BertOutput-379              [-1, 5, 1024]               0
       BertLayer-380            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-381              [-1, 5, 1024]       1,049,600
          Linear-382              [-1, 5, 1024]       1,049,600
          Linear-383              [-1, 5, 1024]       1,049,600
         Dropout-384             [-1, 16, 5, 5]               0
BertSelfAttention-385            [[-1, 5, 1024]]               0
          Linear-386              [-1, 5, 1024]       1,049,600
         Dropout-387              [-1, 5, 1024]               0
       LayerNorm-388              [-1, 5, 1024]           2,048
  BertSelfOutput-389              [-1, 5, 1024]               0
   BertAttention-390            [[-1, 5, 1024]]               0
          Linear-391              [-1, 5, 4096]       4,198,400
BertIntermediate-392              [-1, 5, 4096]               0
          Linear-393              [-1, 5, 1024]       4,195,328
         Dropout-394              [-1, 5, 1024]               0
       LayerNorm-395              [-1, 5, 1024]           2,048
      BertOutput-396              [-1, 5, 1024]               0
       BertLayer-397            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
          Linear-398              [-1, 5, 1024]       1,049,600
          Linear-399              [-1, 5, 1024]       1,049,600
          Linear-400              [-1, 5, 1024]       1,049,600
         Dropout-401             [-1, 16, 5, 5]               0
BertSelfAttention-402            [[-1, 5, 1024]]               0
          Linear-403              [-1, 5, 1024]       1,049,600
         Dropout-404              [-1, 5, 1024]               0
       LayerNorm-405              [-1, 5, 1024]           2,048
  BertSelfOutput-406              [-1, 5, 1024]               0
   BertAttention-407            [[-1, 5, 1024]]               0
          Linear-408              [-1, 5, 4096]       4,198,400
BertIntermediate-409              [-1, 5, 4096]               0
          Linear-410              [-1, 5, 1024]       4,195,328
         Dropout-411              [-1, 5, 1024]               0
       LayerNorm-412              [-1, 5, 1024]           2,048
      BertOutput-413              [-1, 5, 1024]               0
       BertLayer-414            [[-1, 5, 1024]]               0
---------------------------------------------------------------
                                                     12,596,224
---------------------------------------------------------------
Total                                               334,092,288
===============================================================

==> summary-xlnet-base-cased.txt <==
xlnet-base-cased Summary
----------------------------------------------------------------
        Layer (type)               Output Shape         Param #
================================================================
         Embedding-1               [-1, 2, 768]      24,576,000
           Dropout-2               [-1, 2, 768]               0
           Dropout-3               [-1, 2, 768]               0
---------------------------------------------------------------
                                                     24,576,000
---------------------------------------------------------------
           Dropout-4             [-1, 12, 5, 5]               0
           Dropout-5               [-1, 2, 768]               0
         LayerNorm-6               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-7  [[-1, 768], [-1, ....               0
            Linear-8              [-1, 2, 3072]       2,362,368
           Dropout-9              [-1, 2, 3072]               0
           Linear-10               [-1, 2, 768]       2,360,064
          Dropout-11               [-1, 2, 768]               0
        LayerNorm-12               [-1, 2, 768]           1,536
 XLNetFeedForward-13               [-1, 2, 768]               0
       XLNetLayer-14  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-15             [-1, 12, 5, 5]               0
          Dropout-16               [-1, 2, 768]               0
        LayerNorm-17               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-18  [[-1, 768], [-1,....               0
           Linear-19              [-1, 2, 3072]       2,362,368
          Dropout-20              [-1, 2, 3072]               0
           Linear-21               [-1, 2, 768]       2,360,064
          Dropout-22               [-1, 2, 768]               0
        LayerNorm-23               [-1, 2, 768]           1,536
 XLNetFeedForward-24               [-1, 2, 768]               0
       XLNetLayer-25  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-26             [-1, 12, 5, 5]               0
          Dropout-27               [-1, 2, 768]               0
        LayerNorm-28               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-29  [[-1, 768], [-1,....               0
           Linear-30              [-1, 2, 3072]       2,362,368
          Dropout-31              [-1, 2, 3072]               0
           Linear-32               [-1, 2, 768]       2,360,064
          Dropout-33               [-1, 2, 768]               0
        LayerNorm-34               [-1, 2, 768]           1,536
 XLNetFeedForward-35               [-1, 2, 768]               0
       XLNetLayer-36  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-37             [-1, 12, 5, 5]               0
          Dropout-38               [-1, 2, 768]               0
        LayerNorm-39               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-40  [[-1, 768], [-1,....               0
           Linear-41              [-1, 2, 3072]       2,362,368
          Dropout-42              [-1, 2, 3072]               0
           Linear-43               [-1, 2, 768]       2,360,064
          Dropout-44               [-1, 2, 768]               0
        LayerNorm-45               [-1, 2, 768]           1,536
 XLNetFeedForward-46               [-1, 2, 768]               0
       XLNetLayer-47  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-48             [-1, 12, 5, 5]               0
          Dropout-49               [-1, 2, 768]               0
        LayerNorm-50               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-51  [[-1, 768], [-1,....               0
           Linear-52              [-1, 2, 3072]       2,362,368
          Dropout-53              [-1, 2, 3072]               0
           Linear-54               [-1, 2, 768]       2,360,064
          Dropout-55               [-1, 2, 768]               0
        LayerNorm-56               [-1, 2, 768]           1,536
 XLNetFeedForward-57               [-1, 2, 768]               0
       XLNetLayer-58  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-59             [-1, 12, 5, 5]               0
          Dropout-60               [-1, 2, 768]               0
        LayerNorm-61               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-62  [[-1, 768], [-1,....               0
           Linear-63              [-1, 2, 3072]       2,362,368
          Dropout-64              [-1, 2, 3072]               0
           Linear-65               [-1, 2, 768]       2,360,064
          Dropout-66               [-1, 2, 768]               0
        LayerNorm-67               [-1, 2, 768]           1,536
 XLNetFeedForward-68               [-1, 2, 768]               0
       XLNetLayer-69  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-70             [-1, 12, 5, 5]               0
          Dropout-71               [-1, 2, 768]               0
        LayerNorm-72               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-73  [[-1, 768], [-1,....               0
           Linear-74              [-1, 2, 3072]       2,362,368
          Dropout-75              [-1, 2, 3072]               0
           Linear-76               [-1, 2, 768]       2,360,064
          Dropout-77               [-1, 2, 768]               0
        LayerNorm-78               [-1, 2, 768]           1,536
 XLNetFeedForward-79               [-1, 2, 768]               0
       XLNetLayer-80  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-81             [-1, 12, 5, 5]               0
          Dropout-82               [-1, 2, 768]               0
        LayerNorm-83               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-84  [[-1, 768], [-1,....               0
           Linear-85              [-1, 2, 3072]       2,362,368
          Dropout-86              [-1, 2, 3072]               0
           Linear-87               [-1, 2, 768]       2,360,064
          Dropout-88               [-1, 2, 768]               0
        LayerNorm-89               [-1, 2, 768]           1,536
 XLNetFeedForward-90               [-1, 2, 768]               0
       XLNetLayer-91  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
          Dropout-92             [-1, 12, 5, 5]               0
          Dropout-93               [-1, 2, 768]               0
        LayerNorm-94               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-95  [[-1, 768], [-1,....               0
           Linear-96              [-1, 2, 3072]       2,362,368
          Dropout-97              [-1, 2, 3072]               0
           Linear-98               [-1, 2, 768]       2,360,064
          Dropout-99               [-1, 2, 768]               0
       LayerNorm-100               [-1, 2, 768]           1,536
XLNetFeedForward-101               [-1, 2, 768]               0
      XLNetLayer-102  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-103             [-1, 12, 5, 5]               0
         Dropout-104               [-1, 2, 768]               0
       LayerNorm-105               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-106  [[-1, 768], [-1....               0
          Linear-107              [-1, 2, 3072]       2,362,368
         Dropout-108              [-1, 2, 3072]               0
          Linear-109               [-1, 2, 768]       2,360,064
         Dropout-110               [-1, 2, 768]               0
       LayerNorm-111               [-1, 2, 768]           1,536
XLNetFeedForward-112               [-1, 2, 768]               0
      XLNetLayer-113  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-114             [-1, 12, 5, 5]               0
         Dropout-115               [-1, 2, 768]               0
       LayerNorm-116               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-117  [[-1, 768], [-1....               0
          Linear-118              [-1, 2, 3072]       2,362,368
         Dropout-119              [-1, 2, 3072]               0
          Linear-120               [-1, 2, 768]       2,360,064
         Dropout-121               [-1, 2, 768]               0
       LayerNorm-122               [-1, 2, 768]           1,536
XLNetFeedForward-123               [-1, 2, 768]               0
      XLNetLayer-124  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
         Dropout-125             [-1, 12, 5, 5]               0
         Dropout-126               [-1, 2, 768]               0
       LayerNorm-127               [-1, 2, 768]           1,536
                   q              [768, 12, 64]         589,824
                   k              [768, 12, 64]         589,824
                   v              [768, 12, 64]         589,824
                   o              [768, 12, 64]         589,824
                   r              [768, 12, 64]         589,824
            r_r_bias                   [12, 64]             768
            r_s_bias                   [12, 64]             768
            r_w_bias                   [12, 64]             768
           seg_embed                [2, 12, 64]           1,536
XLNetRelativeAttention-128  [[-1, 768], [-1....               0
          Linear-129              [-1, 2, 3072]       2,362,368
         Dropout-130              [-1, 2, 3072]               0
          Linear-131               [-1, 2, 768]       2,360,064
         Dropout-132               [-1, 2, 768]               0
       LayerNorm-133               [-1, 2, 768]           1,536
XLNetFeedForward-134               [-1, 2, 768]               0
      XLNetLayer-135  [[-1, 768], [-1, 768]....               0
---------------------------------------------------------------
                                                      7,678,464
---------------------------------------------------------------
            mask_emb                [1, 1, 768]             768
         Dropout-136               [-1, 2, 768]               0
      XLNetModel-137             [[-1, 5, 768]]               0
        Identity-138                  [-1, 768]               0
          Linear-139                  [-1, 768]         590,592
            Tanh-140                  [-1, 768]               0
         Dropout-141                  [-1, 768]               0
 SequenceSummary-142                  [-1, 768]               0
          Linear-143                    [-1, 2]           1,538
================================================================

